A List of 49 New Stellar Twins from the Kepler Catalog of Eclipsing Binary Stars

49 new eclipsing twin binary candidates are identified and analyzed based on Kepler eclipsing binary light curves. Their colours and spectral types are calculated according to our classification. A comparison of the spectral type distribution of eclipsing twin binary systems showed that F-type twins dominate among others, which agrees well with recent studies. The distance of eclipsing twin binaries from the galactic plane shows that F and G-type twins can be seen at any distance from the galactic plane and most of the known eclipsing binary twins are located within 200 pc of the galactic plane, which could be interpreted as these systems are members of thin disk population. As a case study, a twin binary system selected from our updated list of twins, V396~Gem, has been analyzed with spectroscopic and Kepler data. As a result, we have derived the physical parameters of the components of V396~Gem as $M_{1,2}(M_\odot)= 1.814\pm0.114$, $1.797\pm0.114$; $R_{1,2}(R_\odot)= 2.655\pm0.078$, $2.659\pm0.090$; $T_{\mathrm{eff}_{1,2}}(K)=7000\pm100$, $6978\pm100$; $[M/H]=0.11\pm0.03$. We have calculated the evolutionary status of the components by using MESA. Accurately derived physical parameters of the components of V396~Gem have allowed us to determine the age of the system as 1.168$\pm$0.149 Byrs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
